Stellar Atmospheric Parameters From Gaia BP/RP Spectra using Uncertain Neural Networks

With the plentiful information available in the Gaia BP/RP spectra, there is significant scope for applying discriminative models to extract stellar atmospheric parameters and abundances. We describe an approach to leverage an `Uncertain Neural Network' model trained on APOGEE data to provide high-quality predictions with robust estimates for per-prediction uncertainty. We report median formal uncertainties of 0.068 dex, 69.1K, 0.14 dex, 0.031 dex, 0.040 dex, and 0.029 dex for [Fe/H], $T_\mathrm{eff}$, $\log g$, [C/Fe], [N/Fe], and [$\alpha$/M] respectively. We validate these predictions against our APOGEE training data, LAMOST, and Gaia GSP-Phot stellar parameters, and see a strong correlation between our predicted parameters and those derived from these surveys. We investigate the information content of the spectra by considering the `attention' our model pays to different spectral features compared to expectations from synthetic spectra calculations. Our model's predictions are applied to the Gaia dataset, and we produce a publicly available catalogue of our model's predictions.

==> comments.txt <==
RESPONSE: We thank the referee for their close reading of our manuscript and the associated insightful comments. We have addressed each of the comments in turn below and highlighted the changes to the manuscript in red.

After submission, we chose to broaden our training dataset to all APOGEE stars with XP spectra. Previously, we had restricted to all APOGEE stars with XP and RVS spectra. This change has extended the dynamic range seen in some of our figures (most notably for [C/Fe]). Our model has been retrained leading to minor changes to the reported uncertainties. Overall, however, the change does not have a significant impact on our conclusions.

    - Throughout the paper, the authors should pay attention to the use of precision and accuracy.
    For instance, at the beginning of Section 6, the authors state:
    "Our machine learning method has successfully derived accurate stellar atmospheric parameters using Gaia BP/RP spectra and selected broadband photometric colours from Gaia, 2MASS and WISE."
    I would rather say that the UNN derive precise atmospheric parameters, and abundances, for instance as illustrated in Figure 5. The precision is remarkable over the label range, considering that XP spectra have very low-resolution. From the figures, one can for instance see that the C, N, and alpha abundances deviate quite significantly from their reference sample APOGEE, in the abundance-rich and abundance-poor regime. Hence labels are not that accurate in some regimes. I would encourage the authors to rephrase properly throughout the text, depending on the message they want to convey.

RESPONSE: We have reworded several sentences regarding the precision of our model's predictions to better align with the intended message.

    - Introduction, column 1, lines 41-42: "Most basically, the stellar metallicity, [M/H], acts like a clock for the build-up of metals in an isolated galaxy"
    I would add that this approximation breaks down in the metal-rich regime, due to the mixture of locally born stars and stars migrated from the inner-galaxy region (e.g. Dantas et la. 2023, and reference therein)
    https://ui.adsabs.harvard.edu/abs/2023A%26A...669A..96D/abstract
    
RESPONSE: We have reworded this paragraph and mentioned radial migration as described in Sellwood & Binney (2002), Schoenrich & Binney (2009), and Dantas et al. (2023).

    - Introduction, column 2, lines 48-51:
    "For example, the SkyMapper (Wolf et al. 2018; Chiti et al. 2021) and PRISTINE (Starkenburg et al. 2017; Martin et al. 2023) surveys target the near-UV Ca H & K region with narrow-band filters to pro- vide accurate metallicity estimates with uncertainties ≲ 0.2 dex."
    I would tend to think that it should be written "precision" instead of "accuracy" here.
    
RESPONSE: We agree the term 'precision' is more appropriate, and have updated the noted section.

    - Section 2.3: please add the number of stars with [Fe/H]<-1, which is in my opinion the main limitation of the current study.
    
RESPONSE: To illustrate the sample sizes at the 'edges' of our training data, we've included the counts of objects for metal-poor objects ([Fe/H]<-1) and metal-rich objects ([Fe/H]>0.5).

    - Section 3: Methodology.
    To my knowledge, the combination of parallaxes, magnitudes and spectra has already been used by Guiglion et al. (2020) with RAVE and Sprague et al. (2021) with APOGEE.
    Please properly cite these 2 studies:
    https://ui.adsabs.harvard.edu/abs/2020A%26A...644A.168G/abstract
    https://ui.adsabs.harvard.edu/abs/2022AJ....163..152S/abstract
    
RESPONSE: These prior works have been noted in our Introduction, highlighting the prior use of these multi-source datasets. 

    - Section 3.1.1 Model Uncertainty
    I would suggest adding that the random initialization of weights and biases at the beginning of each NN training phase contributes to the internal scatter.
    Also, the fact that the batches are randomly selected contributes to this internal scatter.
    To prevent overfitting, did the authors use any form of early stop ?
    
RESPONSE: We have added a note on the impact of weight/bias initialisation on internal scatter to the beginning of Sec 3.1.1. We also now state in Sec 3.1 that our batch selection is predictable rather than fully randomised (to minimise the variation that may arise between training runs), and note that we rely on dropout to resist overfitting rather than any early-stop procedures. 

    - Figure 1 and throughout the paper: change [a/M] to [alpha/M] in Greek notation.
    
RESPONSE: Figure axes with [a/M] have been updated to use [alpha/M].

    - Please add a color bar in Figure 1, 2, 3, and 4.
    
RESPONSE: Colour bars have been included for Figs. 1 through 4.

    - Figure 10: it seems like the UNN and APOGEE [alpha/M] vs. [Fe/H] patterns displayed are identical (bottom row).
    
RESPONSE: Thanks for spotting this. We have corrected a typo in the loaded image file so now the correct APOGEE [alpha/M] figure is shown.

    - Figure 10: it seems from the figure that the famous low-alpha/high-alpha sequence is visible in the bottom-left plot. Could the authors elaborate more on that ?
    If indeed this bimodality is robustly measured, it would be a very nice science validation of the catalog, as this bimodality has been measured with Gaia only in RVS data (see Guiglion et. al. 2024)
    https://ui.adsabs.harvard.edu/abs/2024A%26A...682A...9G/abstract
    
RESPONSE: We have commented on this bimodal [alpha/M] distribution in Sec. 4.6, as well as highlighted its identification in prior Gaia works (Guiglion et al. 2024; Li et al. 2024). We also note the limitations of this trend, due to ML models tending to fit to training data distributions.
